An Empirical Study: Extensive Deep Temporal Point Process

Temporal point process as the stochastic process on continuous domain of time is commonly used to model the asynchronous event sequence featuring with occurrence timestamps. Thanks to the strong expressivity of deep neural networks, they are emerging as a promising choice for capturing the patterns in asynchronous sequences, in the context of temporal point process. In this paper, we first review recent research emphasis and difficulties in modeling asynchronous event sequences with deep temporal point process, which can be concluded into four fields: encoding of history sequence, formulation of conditional intensity function, relational discovery of events and learning approaches for optimization. We introduce most of recently proposed models by dismantling them into the four parts, and conduct experiments by remodularizing the first three parts with the same learning strategy for a fair empirical evaluation. Besides, we extend the history encoders and conditional intensity function family, and propose a Granger causality discovery framework for exploiting the relations among multi-types of events. Because the Granger causality can be represented by the Granger causality graph, discrete graph structure learning in the framework of Variational Inference is employed to reveal latent structures of the graph. Further experiments show that the proposed framework with latent graph discovery can both capture the relations and achieve an improved fitting and predicting performance.

==> statistics_mooc.csv <==
,methods,nll,MAPE,Acc_Top1,Acc_Top3
0,RNN_LogNormMixSingle,-5.4917¡À0.1032,70.8905¡À1.2761,0.3872¡À0.0143,0.7121¡À0.0107
1,RNN_GomptMixSingle,-4.7599¡À0.0056,67.0907¡À0.5564,0.3993¡À0.0040,0.7177¡À0.0026
2,RNN_ExpDecayMixSingle,-4.0705¡À0.0168,94.3432¡À0.0000,0.3781¡À0.0187,0.7065¡À0.0126
3,RNN_WeibMixSingle,-4.4008¡À0.0176,75.6147¡À7.3159,0.3816¡À0.0123,0.7088¡À0.0084
4,RNN_LogCauMixSingle,-3.1480¡À0.0007,88.3941¡À0.0188,0.3939¡À0.0062,0.7158¡À0.0021
5,RNN_FNNIntegralSingle,-4.6372¡À0.0721,71.2245¡À4.6802,0.3774¡À0.0206,0.7065¡À0.0132
6,RNN_GaussianMixSingle,-3.0015¡À0.0036,94.2446¡À0.0837,0.3848¡À0.0019,0.7109¡À0.0014
7,LSTM_LogNormMixSingle,-5.4855¡À0.0875,70.4845¡À1.1507,0.3994¡À0.0150,0.7169¡À0.0120
8,LSTM_GomptMixSingle,-4.7823¡À0.0118,66.2321¡À0.6970,0.4095¡À0.0036,0.7260¡À0.0018
9,LSTM_ExpDecayMixSingle,-4.0854¡À0.0125,94.3417¡À0.0029,0.3994¡À0.0138,0.7175¡À0.0095
10,LSTM_WeibMixSingle,¡¯-4.4491¡À0.0338,71.6484¡À1.5004,0.4105¡À0.0387,0.7194¡À0.0116
11,LSTM_LogCauMixSingle,-3.1510¡À0.0002,88.4560¡À0.0145,0.4105¡À0.0017,0.7262¡À0.0014
12,LSTM_FNNIntegralSingle,-4.6458¡À0.0643,69.0532¡À3.9619,0.3903¡À0.0266,0.7124¡À0.0147
13,LSTM_GaussianMixSingle,-3.0105¡À0.0017,94.2679¡À0.0624,0.4021¡À0.0017,0.7227¡À0.0010
14,GRU_LogNormMixSingle,-5.5703¡À0.1030,71.5751¡À0.8455,0.3897¡À0.0175,0.7095¡À0.0113
15,GRU_GomptMixSingle,-4.7798¡À0.0127,66.7481¡À0.2380,0.4097¡À0.0035,0.7255¡À0.0032
16,GRU_ExpDecayMixSingle,-4.0790¡À0.0165,94.3432¡À0.0000,0.3941¡À0.0145,0.7158¡À0.0118
17,GRU_WeibMixSingle,-4.3979¡À0.0141,71.1910¡À2.7662,0.4099¡À0.0061,0.7249¡À0.0032
18,GRU_LogCauMixSingle,-3.1496¡À0.0004,88.4150¡À0.0212,0.4047¡À0.0036,0.7223¡À0.0025
19,GRU_FNNIntegralSingle,-4.6561¡À0.0753,75.0395¡À5.0300,0.3903¡À0.0231,0.7119¡À0.0150
20,GRU_GaussianMixSingle,-3.0023¡À0.0052,94.3242¡À0.0301,0.3961¡À0.0099,0.7169¡À0.0076
21,Attention_LogNormMixSingle,-5.6623¡À0.0861,70.4523¡À1.1894,0.3801¡À0.0065,0.7050¡À0.0052
22,Attention_GomptMixSingle,-4.8150¡À0.0019,68.1820¡À0.4076,0.3862¡À0.0032,0.7131¡À0.0010
23,Attention_ExpDecayMixSingle,-4.5714¡À0.0093,94.3432¡À0.0000,0.3496¡À0.0371,0.6814¡À0.0323
24,Attention_WeibMixSingle,-4.5977¡À0.0203,70.0913¡À1.5040,0.3599¡À0.0383,0.6900¡À0.0310
25,Attention_LogCauMixSingle,¡®-3.1511¡À0.0799,88.4327¡À1.8191,0.3856¡À0.0045,0.7162¡À0.0137
26,Attention_FNNIntegralSingle,-4.8006¡À0.0116,67.0141¡À3.1392,0.3718¡À0.0164,0.6973¡À0.0116
27,Attention_GaussianMixSingle,-2.9915¡À0.0054,94.3397¡À0.0062,0.3517¡À0.0085,0.6840¡À0.0083
28,FNet_LogNormMixSingle,-5.2609¡À0.0735,73.0943¡À0.7302,0.2790¡À0.0042,0.6167¡À0.0057
29,FNet_GomptMixSingle,-4.6773¡À0.0129,70.5275¡À0.6965,0.2811¡À0.0020,0.6176¡À0.0062
30,FNet_ExpDecayMixSingle,-3.9384¡À0.0082,94.3432¡À0.0000,0.2782¡À0.0033,0.6187¡À0.0057
31,FNet_WeibMixSingle,-4.3411¡À0.0043,70.6751¡À0.6197,0.2785¡À0.0026,0.6208¡À0.0040
32,FNet_LogCauMixSingle,-3.1450¡À0.0002,88.4288¡À0.0161,0.2845¡À0.0005,0.6244¡À0.0015
33,FNet_FNNIntegralSingle,-4.6146¡À0.0565,69.1444¡À3.1313,0.2788¡À0.0048,0.6155¡À0.0048
34,FNet_GaussianMixSingle,-2.9680¡À0.0111,94.2718¡À0.1357,0.2807¡À0.0055,0.6145¡À0.0079


==> statistics_sof.csv <==
,Methods,NLL,MAPE,Acc Top1,Acc Top3
0,RNN+LogNormMixSingle,0.4656¡À0.0021,13.5367¡À2.0584,0.5280¡À0.0010,0.8524¡À0.0015
1,RNN+GomptMixSingle,0.4682¡À0.0023,6.7642¡À0.0970,0.5293¡À0.0013,0.8501¡À0.0044
2,RNN+ExpDecayMixSingle,0.4829¡À0.0027,76.2142¡À2.0540,0.5299¡À0.0007,0.8419¡À0.0051
3,RNN+WeibMixSingle,0.4724¡À0.0014,7.1934¡À0.1334,0.5290¡À0.0024,0.8489¡À0.0058
4,RNN+LogCauMixSingle,0.9192¡À0.0011,14.8298¡À0.0200,0.5300¡À0.0008,0.8479¡À0.0061
5,RNN+FNNIntegralSingle,0.4836¡À0.0082,6.7625¡À0.0969,0.5289¡À0.0013,0.8467¡À0.0069
6,RNN+GaussianMixSingle,0.4999¡À0.0014,18.6898¡À0.3724,0.5308¡À0.0005,0.8463¡À0.0056
7,LSTM+LogNormMixSingle,0.4498¡À0.0006,14.0067¡À2.6871,0.5308¡À0.0022,0.8631¡À0.0017
8,LSTM+GomptMixSingle,0.4511¡À0.0013,6.4495¡À0.0236,0.5294¡À0.0015,0.8627¡À0.0016
9,LSTM+ExpDecayMixSingle,0.4610¡À0.0014,75.4951¡À0.0032,0.5309¡À0.0014,0.8636¡À0.0008
10,LSTM+WeibMixSingle,0.4564¡À0.0013,7.6869¡À1.6173,0.5318¡À0.0011,0.8642¡À0.0005
11,LSTM+LogCauMixSingle,0.9132¡À0.0003,14.9364¡À0.0320,0.5308¡À0.0014,0.8622¡À0.0018
12,LSTM+FNNIntegralSingle,0.4652¡À0.0030,6.3803¡À0.0551,0.5284¡À0.0023,0.8612¡À0.0025
13,LSTM+GaussianMixSingle,0.4856¡À0.0013,17.8925¡À0.1867,0.5294¡À0.0031,0.8617¡À0.0021
14,GRU+LogNormMixSingle,0.4485¡À0.0007,13.8746¡À1.1524,0.5324¡À0.0022,0.8645¡À0.0010
15,GRU+GomptMixSingle,0.4507¡À0.0014,6.4436¡À0.0597,0.5310¡À0.0013,0.8643¡À0.0012
16,GRU+ExpDecayMixSingle,0.4601¡À0.0017,77.4951¡À1.2075,0.5299¡À0.0033,0.8634¡À0.0010
17,GRU+WeibMixSingle,0.4551¡À0.0011,7.4052¡À0.6293,0.5318¡À0.0008,0.8645¡À0.0008
18,GRU+LogCauMixSingle,0.9071¡À0.0099,15.0163¡À0.0928,0.5261¡À0.0089,0.8574¡À0.0135
19,GRU+FNNIntegralSingle,0.4643¡À0.0030,6.4094¡À0.0902,0.5287¡À0.0036,0.8630¡À0.0016
20,GRU+GaussianMixSingle,0.4854¡À0.0018,17.8007¡À0.2030,0.5306¡À0.0023,0.8634¡À0.0010
21,Attention+LogNormMixSingle,0.4486¡À0.0012,9.9921¡À0.6307,0.5354¡À0.0003,0.8639¡À0.0006
22,Attention+GomptMixSingle,0.4519¡À0.0010,6.3427¡À0.0757,0.5353¡À0.0004,0.8642¡À0.0006
23,Attention+ExpDecayMixSingle,0.4610¡À0.0005,77.4925¡À0.0049,0.5347¡À0.0011,0.8633¡À0.0014
24,Attention+WeibMixSingle,0.4515¡À0.0008,6.8410¡À0.3670,0.5348¡À0.0007,0.8646¡À0.0009
25,Attention_LogCauMixSingle,0.8867¡À0.0013,15.1702¡À0.1226,0.5112¡À0.0018,0.8511¡À0.0023
26,Attention+FNNIntegralSingle,0.4594¡À0.0022,6.3298¡À0.1184,0.5347¡À0.0017,0.8632¡À0.0019
27,Attention+GaussianMixSingle,0.4874¡À0.0011,17.4988¡À0.4591,0.5351¡À0.0014,0.8646¡À0.0003
28,FNet+LogNormMixSingle,0.4897¡À0.0224,8.7675¡À1.2005,0.5162¡À0.0091,0.8293¡À0.0054
29,FNet+GomptMixSingle,0.4945¡À0.0172,7.2800¡À0.1681,0.5146¡À0.0093,0.8259¡À0.0086
30,FNet+ExpDecayMixSingle,0.5095¡À0.0049,64.5925¡À2.5805,0.5138¡À0.0078,0.8278¡À0.0053
31,FNet+WeibMixSingle,0.4950¡À0.0197,27.0789¡À2.1900,0.5159¡À0.0104,0.8268¡À0.0102
32,FNet+LogCauMixSingle,0.9104¡À0.0153,14.8423¡À0.1718,0.5111¡À0.0109,0.8256¡À0.0099
33,FNet+FNNIntegralSingle,0.5118¡À0.0006,7.4106¡À0.0721,0.5211¡À0.0010,0.8308¡À0.0047
34,FNet+GaussianMixSingle,0.5254¡À0.0181,20.2463¡À0.7746,0.5160¡À0.0090,0.8288¡À0.0058

